Intra-axonal Diffusivity in Brain White Matter

Biophysical modeling is the mediator of evaluating the cellular structure of biological tissues using diffusion-weighted MRI. It is however the bottleneck of microstructural MRI. Beyond the complexity of diffusion, the current development is hindered by the fact that biophysical models heavily rely on diffusion-specific properties of diverse cellular compartments that are still unknown and must be measured in vivo. Obtaining such parameters by straightforward fitting is hindered by the degenerated landscape of the likelihood functions, in particular, the signal obtained for multiple diffusion directions and moderate diffusion weighting strength is not enough to estimate these parameters: different parameter constellations explain the signal equally well. The aim of this study is to measure the central parameter of white matter models, namely the intra-axonal water diffusivity in the normal human brain. Proper estimation of this parameter is complicated due to (i) the presence of both intra- and extra-axonal water compartments and (ii) the orientation dispersion of axons. Our measurement involves an efficient suppression of extra-axonal space and all cellular processes oriented outside a narrow cone around the principal fiber direction. This is achieved using a planar water mobility filter -- a strong diffusion weighting that suppresses signal from all molecules that are mobile in the plane transverse to the fiber bundle. Following the planar filter, the diffusivity in the remaining compartment is measured using linear and isotropic weighting. We find the specifically averaged intra-axonal diffusivity $D_0 = 2.25\pm 0.03{\,\rm \mu m^2/ms}$ for the timing of the applied gradients. Extrapolation to the infinite diffusion time gives $D_\infty \approx 2.0{\,\rm \mu m^2/ms}$. This result imposes a strong limitation on the parameter selection for biophysical modeling of diffusion-weighted MRI.

==> SNorm_Planar.dat <==
   1.0000000e-01   9.6252829e-01   9.5706745e-02
   1.0000000e+00   5.9417119e-01   8.1269187e-02
   1.9000000e+00   4.0866399e-01   8.4862976e-02
   2.8000000e+00   3.0680911e-01   8.5348259e-02
   3.7000000e+00   2.3475573e-01   7.4909058e-02
   4.6000000e+00   1.9587564e-01   7.5153162e-02
   5.5000000e+00   1.4711489e-01   6.5677809e-02


==> Sequence44_2222.dat <==
   1.0000000e+00   1.0940935e-33   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+00   1.5887428e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+00   6.4502388e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e+00   1.3965830e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   2.2542629e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e+00   2.9924989e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0000000e+00   3.3782507e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0000000e+00   3.2461386e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e+00   2.5722778e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+01   1.5266837e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1000000e+01   4.8655249e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0940935e-33   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3000000e+01   7.0063559e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4000000e+01   3.1853031e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   7.8776008e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6000000e+01   1.4905738e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7000000e+01   2.4023116e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e+01   3.4593287e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9000000e+01   4.5648824e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+01   5.6018495e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1000000e+01   6.4502388e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0063559e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3000000e+01   7.2000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0063559e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e+01   6.4502388e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6000000e+01   5.6018495e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7000000e+01   4.5648824e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8000000e+01   3.4593287e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.9000000e+01   2.4023116e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+01   1.4905738e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.1000000e+01   7.8776008e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.2000000e+01   3.1853031e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3000000e+01   7.0063559e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.4000000e+01   1.0940935e-33   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5000000e+01   4.8655249e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6000000e+01   1.5266837e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7000000e+01   2.5722778e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.8000000e+01   3.2461386e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.9000000e+01   3.3782507e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e+01   2.9924989e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.1000000e+01   2.2542629e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2000000e+01   1.3965830e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3000000e+01   6.4502388e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.4000000e+01   1.5887428e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5000000e+01   1.0940935e-33   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.7000000e+01   0.0000000e+00   0.0000000e+00   1.0050378e-01   1.3608276e-01
   4.8000000e+01   0.0000000e+00   0.0000000e+00   2.0100756e-01   2.7216553e-01
   4.9000000e+01   0.0000000e+00   0.0000000e+00   3.0151134e-01   4.0824829e-01
   5.0000000e+01   0.0000000e+00   0.0000000e+00   4.0201513e-01   5.4433105e-01
   5.1000000e+01   0.0000000e+00   0.0000000e+00   5.0251891e-01   6.8041382e-01
   5.2000000e+01   0.0000000e+00   0.0000000e+00   6.0302269e-01   8.1649658e-01
   5.3000000e+01   0.0000000e+00   0.0000000e+00   7.0352647e-01   9.5257934e-01
   5.4000000e+01   0.0000000e+00   0.0000000e+00   8.0403025e-01   1.0886621e+00
   5.5000000e+01   0.0000000e+00   0.0000000e+00   9.0453403e-01   1.2247449e+00
   5.6000000e+01   0.0000000e+00   0.0000000e+00   1.0050378e+00   1.3608276e+00
   5.7000000e+01   0.0000000e+00   0.0000000e+00   1.1055416e+00   1.4969104e+00
   5.8000000e+01   0.0000000e+00   0.0000000e+00   1.2060454e+00   1.6329932e+00
   5.9000000e+01   0.0000000e+00   0.0000000e+00   1.3065492e+00   1.7690759e+00
   6.0000000e+01   0.0000000e+00   0.0000000e+00   1.4070529e+00   1.9051587e+00
   6.1000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   6.2000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   6.3000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   6.4000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   6.5000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   6.6000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   6.7000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   6.8000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   6.9000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.0000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.1000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.2000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.3000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.4000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.5000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.6000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.7000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.8000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   7.9000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.0000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.1000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.2000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.3000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.4000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.5000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.6000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.7000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.8000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   8.9000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.0000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.1000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.2000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.3000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.4000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.5000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.6000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.7000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.8000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   9.9000000e+01   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.0000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.0100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.0200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.0300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.0400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.0500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.0600000e+02   0.0000000e+00   0.0000000e+00   1.4070529e+00   1.9051587e+00
   1.0700000e+02   0.0000000e+00   0.0000000e+00   1.3065492e+00   1.7690759e+00
   1.0800000e+02   0.0000000e+00   0.0000000e+00   1.2060454e+00   1.6329932e+00
   1.0900000e+02   0.0000000e+00   0.0000000e+00   1.1055416e+00   1.4969104e+00
   1.1000000e+02   0.0000000e+00   0.0000000e+00   1.0050378e+00   1.3608276e+00
   1.1100000e+02   0.0000000e+00   0.0000000e+00   9.0453403e-01   1.2247449e+00
   1.1200000e+02   0.0000000e+00   0.0000000e+00   8.0403025e-01   1.0886621e+00
   1.1300000e+02   0.0000000e+00   0.0000000e+00   7.0352647e-01   9.5257934e-01
   1.1400000e+02   0.0000000e+00   0.0000000e+00   6.0302269e-01   8.1649658e-01
   1.1500000e+02   0.0000000e+00   0.0000000e+00   5.0251891e-01   6.8041382e-01
   1.1600000e+02   0.0000000e+00   0.0000000e+00   4.0201513e-01   5.4433105e-01
   1.1700000e+02   0.0000000e+00   0.0000000e+00   3.0151134e-01   4.0824829e-01
   1.1800000e+02   0.0000000e+00   0.0000000e+00   2.0100756e-01   2.7216553e-01
   1.1900000e+02   0.0000000e+00   0.0000000e+00   1.0050378e-01   1.3608276e-01
   1.2000000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2100000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2200000e+02   0.0000000e+00   0.0000000e+00   1.0050378e-01   1.3608276e-01
   1.2300000e+02   0.0000000e+00   0.0000000e+00   2.0100756e-01   2.7216553e-01
   1.2400000e+02   0.0000000e+00   0.0000000e+00   3.0151134e-01   4.0824829e-01
   1.2500000e+02   0.0000000e+00   0.0000000e+00   4.0201513e-01   5.4433105e-01
   1.2600000e+02   0.0000000e+00   0.0000000e+00   5.0251891e-01   6.8041382e-01
   1.2700000e+02   0.0000000e+00   0.0000000e+00   6.0302269e-01   8.1649658e-01
   1.2800000e+02   0.0000000e+00   0.0000000e+00   7.0352647e-01   9.5257934e-01
   1.2900000e+02   0.0000000e+00   0.0000000e+00   8.0403025e-01   1.0886621e+00
   1.3000000e+02   0.0000000e+00   0.0000000e+00   9.0453403e-01   1.2247449e+00
   1.3100000e+02   0.0000000e+00   0.0000000e+00   1.0050378e+00   1.3608276e+00
   1.3200000e+02   0.0000000e+00   0.0000000e+00   1.1055416e+00   1.4969104e+00
   1.3300000e+02   0.0000000e+00   0.0000000e+00   1.2060454e+00   1.6329932e+00
   1.3400000e+02   0.0000000e+00   0.0000000e+00   1.3065492e+00   1.7690759e+00
   1.3500000e+02   0.0000000e+00   0.0000000e+00   1.4070529e+00   1.9051587e+00
   1.3600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.3700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.3800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.3900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.4900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.5900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.6900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.7900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.8000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00   2.0412415e+00
   1.8100000e+02   0.0000000e+00   0.0000000e+00   1.4070529e+00   1.9051587e+00
   1.8200000e+02   0.0000000e+00   0.0000000e+00   1.3065492e+00   1.7690759e+00
   1.8300000e+02   0.0000000e+00   0.0000000e+00   1.2060454e+00   1.6329932e+00
   1.8400000e+02   0.0000000e+00   0.0000000e+00   1.1055416e+00   1.4969104e+00
   1.8500000e+02   0.0000000e+00   0.0000000e+00   1.0050378e+00   1.3608276e+00
   1.8600000e+02   0.0000000e+00   0.0000000e+00   9.0453403e-01   1.2247449e+00
   1.8700000e+02   0.0000000e+00   0.0000000e+00   8.0403025e-01   1.0886621e+00
   1.8800000e+02   0.0000000e+00   0.0000000e+00   7.0352647e-01   9.5257934e-01
   1.8900000e+02   0.0000000e+00   0.0000000e+00   6.0302269e-01   8.1649658e-01
   1.9000000e+02   0.0000000e+00   0.0000000e+00   5.0251891e-01   6.8041382e-01
   1.9100000e+02   0.0000000e+00   0.0000000e+00   4.0201513e-01   5.4433105e-01
   1.9200000e+02   0.0000000e+00   0.0000000e+00   3.0151134e-01   4.0824829e-01
   1.9300000e+02   0.0000000e+00   0.0000000e+00   2.0100756e-01   2.7216553e-01
   1.9400000e+02   0.0000000e+00   0.0000000e+00   1.0050378e-01   1.3608276e-01
   1.9500000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9600000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   1.9700000e+02   0.0000000e+00   0.0000000e+00   1.0050378e-01  -1.3608276e-01
   1.9800000e+02   0.0000000e+00   0.0000000e+00   2.0100756e-01  -2.7216553e-01
   1.9900000e+02   0.0000000e+00   0.0000000e+00   3.0151134e-01  -4.0824829e-01
   2.0000000e+02   0.0000000e+00   0.0000000e+00   4.0201513e-01  -5.4433105e-01
   2.0100000e+02   0.0000000e+00   0.0000000e+00   5.0251891e-01  -6.8041382e-01
   2.0200000e+02   0.0000000e+00   0.0000000e+00   6.0302269e-01  -8.1649658e-01
   2.0300000e+02   0.0000000e+00   0.0000000e+00   7.0352647e-01  -9.5257934e-01
   2.0400000e+02   0.0000000e+00   0.0000000e+00   8.0403025e-01  -1.0886621e+00
   2.0500000e+02   0.0000000e+00   0.0000000e+00   9.0453403e-01  -1.2247449e+00
   2.0600000e+02   0.0000000e+00   0.0000000e+00   1.0050378e+00  -1.3608276e+00
   2.0700000e+02   0.0000000e+00   0.0000000e+00   1.1055416e+00  -1.4969104e+00
   2.0800000e+02   0.0000000e+00   0.0000000e+00   1.2060454e+00  -1.6329932e+00
   2.0900000e+02   0.0000000e+00   0.0000000e+00   1.3065492e+00  -1.7690759e+00
   2.1000000e+02   0.0000000e+00   0.0000000e+00   1.4070529e+00  -1.9051587e+00
   2.1100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.1200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.1300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.1400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.1500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.1600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.1700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.1800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.1900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.2900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.3900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.4900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.5000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.5100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.5200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.5300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.5400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.5500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.5600000e+02   0.0000000e+00   0.0000000e+00   1.4070529e+00  -1.9051587e+00
   2.5700000e+02   0.0000000e+00   0.0000000e+00   1.3065492e+00  -1.7690759e+00
   2.5800000e+02   0.0000000e+00   0.0000000e+00   1.2060454e+00  -1.6329932e+00
   2.5900000e+02   0.0000000e+00   0.0000000e+00   1.1055416e+00  -1.4969104e+00
   2.6000000e+02   0.0000000e+00   0.0000000e+00   1.0050378e+00  -1.3608276e+00
   2.6100000e+02   0.0000000e+00   0.0000000e+00   9.0453403e-01  -1.2247449e+00
   2.6200000e+02   0.0000000e+00   0.0000000e+00   8.0403025e-01  -1.0886621e+00
   2.6300000e+02   0.0000000e+00   0.0000000e+00   7.0352647e-01  -9.5257934e-01
   2.6400000e+02   0.0000000e+00   0.0000000e+00   6.0302269e-01  -8.1649658e-01
   2.6500000e+02   0.0000000e+00   0.0000000e+00   5.0251891e-01  -6.8041382e-01
   2.6600000e+02   0.0000000e+00   0.0000000e+00   4.0201513e-01  -5.4433105e-01
   2.6700000e+02   0.0000000e+00   0.0000000e+00   3.0151134e-01  -4.0824829e-01
   2.6800000e+02   0.0000000e+00   0.0000000e+00   2.0100756e-01  -2.7216553e-01
   2.6900000e+02   0.0000000e+00   0.0000000e+00   1.0050378e-01  -1.3608276e-01
   2.7000000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   2.7100000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   2.7200000e+02   0.0000000e+00   0.0000000e+00   1.0050378e-01  -1.3608276e-01
   2.7300000e+02   0.0000000e+00   0.0000000e+00   2.0100756e-01  -2.7216553e-01
   2.7400000e+02   0.0000000e+00   0.0000000e+00   3.0151134e-01  -4.0824829e-01
   2.7500000e+02   0.0000000e+00   0.0000000e+00   4.0201513e-01  -5.4433105e-01
   2.7600000e+02   0.0000000e+00   0.0000000e+00   5.0251891e-01  -6.8041382e-01
   2.7700000e+02   0.0000000e+00   0.0000000e+00   6.0302269e-01  -8.1649658e-01
   2.7800000e+02   0.0000000e+00   0.0000000e+00   7.0352647e-01  -9.5257934e-01
   2.7900000e+02   0.0000000e+00   0.0000000e+00   8.0403025e-01  -1.0886621e+00
   2.8000000e+02   0.0000000e+00   0.0000000e+00   9.0453403e-01  -1.2247449e+00
   2.8100000e+02   0.0000000e+00   0.0000000e+00   1.0050378e+00  -1.3608276e+00
   2.8200000e+02   0.0000000e+00   0.0000000e+00   1.1055416e+00  -1.4969104e+00
   2.8300000e+02   0.0000000e+00   0.0000000e+00   1.2060454e+00  -1.6329932e+00
   2.8400000e+02   0.0000000e+00   0.0000000e+00   1.3065492e+00  -1.7690759e+00
   2.8500000e+02   0.0000000e+00   0.0000000e+00   1.4070529e+00  -1.9051587e+00
   2.8600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.8700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.8800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.8900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   2.9900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.0900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.1900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2100000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2200000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2300000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2400000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2500000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2600000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2700000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2800000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.2900000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.3000000e+02   0.0000000e+00   0.0000000e+00   1.5075567e+00  -2.0412415e+00
   3.3100000e+02   0.0000000e+00   0.0000000e+00   1.4070529e+00  -1.9051587e+00
   3.3200000e+02   0.0000000e+00   0.0000000e+00   1.3065492e+00  -1.7690759e+00
   3.3300000e+02   0.0000000e+00   0.0000000e+00   1.2060454e+00  -1.6329932e+00
   3.3400000e+02   0.0000000e+00   0.0000000e+00   1.1055416e+00  -1.4969104e+00
   3.3500000e+02   0.0000000e+00   0.0000000e+00   1.0050378e+00  -1.3608276e+00
   3.3600000e+02   0.0000000e+00   0.0000000e+00   9.0453403e-01  -1.2247449e+00
   3.3700000e+02   0.0000000e+00   0.0000000e+00   8.0403025e-01  -1.0886621e+00
   3.3800000e+02   0.0000000e+00   0.0000000e+00   7.0352647e-01  -9.5257934e-01
   3.3900000e+02   0.0000000e+00   0.0000000e+00   6.0302269e-01  -8.1649658e-01
   3.4000000e+02   0.0000000e+00   0.0000000e+00   5.0251891e-01  -6.8041382e-01
   3.4100000e+02   0.0000000e+00   0.0000000e+00   4.0201513e-01  -5.4433105e-01
   3.4200000e+02   0.0000000e+00   0.0000000e+00   3.0151134e-01  -4.0824829e-01
   3.4300000e+02   0.0000000e+00   0.0000000e+00   2.0100756e-01  -2.7216553e-01
   3.4400000e+02   0.0000000e+00   0.0000000e+00   1.0050378e-01  -1.3608276e-01
   3.4500000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   3.4600000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   3.4700000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e-01  -1.3608276e-01
   3.4800000e+02   0.0000000e+00   0.0000000e+00  -2.0100756e-01  -2.7216553e-01
   3.4900000e+02   0.0000000e+00   0.0000000e+00  -3.0151134e-01  -4.0824829e-01
   3.5000000e+02   0.0000000e+00   0.0000000e+00  -4.0201513e-01  -5.4433105e-01
   3.5100000e+02   0.0000000e+00   0.0000000e+00  -5.0251891e-01  -6.8041382e-01
   3.5200000e+02   0.0000000e+00   0.0000000e+00  -6.0302269e-01  -8.1649658e-01
   3.5300000e+02   0.0000000e+00   0.0000000e+00  -7.0352647e-01  -9.5257934e-01
   3.5400000e+02   0.0000000e+00   0.0000000e+00  -8.0403025e-01  -1.0886621e+00
   3.5500000e+02   0.0000000e+00   0.0000000e+00  -9.0453403e-01  -1.2247449e+00
   3.5600000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e+00  -1.3608276e+00
   3.5700000e+02   0.0000000e+00   0.0000000e+00  -1.1055416e+00  -1.4969104e+00
   3.5800000e+02   0.0000000e+00   0.0000000e+00  -1.2060454e+00  -1.6329932e+00
   3.5900000e+02   0.0000000e+00   0.0000000e+00  -1.3065492e+00  -1.7690759e+00
   3.6000000e+02   0.0000000e+00   0.0000000e+00  -1.4070529e+00  -1.9051587e+00
   3.6100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.6200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.6300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.6400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.6500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.6600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.6700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.6800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.6900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.7900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.8900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   3.9900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.0000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.0100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.0200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.0300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.0400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.0500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.0600000e+02   0.0000000e+00   0.0000000e+00  -1.4070529e+00  -1.9051587e+00
   4.0700000e+02   0.0000000e+00   0.0000000e+00  -1.3065492e+00  -1.7690759e+00
   4.0800000e+02   0.0000000e+00   0.0000000e+00  -1.2060454e+00  -1.6329932e+00
   4.0900000e+02   0.0000000e+00   0.0000000e+00  -1.1055416e+00  -1.4969104e+00
   4.1000000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e+00  -1.3608276e+00
   4.1100000e+02   0.0000000e+00   0.0000000e+00  -9.0453403e-01  -1.2247449e+00
   4.1200000e+02   0.0000000e+00   0.0000000e+00  -8.0403025e-01  -1.0886621e+00
   4.1300000e+02   0.0000000e+00   0.0000000e+00  -7.0352647e-01  -9.5257934e-01
   4.1400000e+02   0.0000000e+00   0.0000000e+00  -6.0302269e-01  -8.1649658e-01
   4.1500000e+02   0.0000000e+00   0.0000000e+00  -5.0251891e-01  -6.8041382e-01
   4.1600000e+02   0.0000000e+00   0.0000000e+00  -4.0201513e-01  -5.4433105e-01
   4.1700000e+02   0.0000000e+00   0.0000000e+00  -3.0151134e-01  -4.0824829e-01
   4.1800000e+02   0.0000000e+00   0.0000000e+00  -2.0100756e-01  -2.7216553e-01
   4.1900000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e-01  -1.3608276e-01
   4.2000000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   4.2100000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   4.2200000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e-01  -1.3608276e-01
   4.2300000e+02   0.0000000e+00   0.0000000e+00  -2.0100756e-01  -2.7216553e-01
   4.2400000e+02   0.0000000e+00   0.0000000e+00  -3.0151134e-01  -4.0824829e-01
   4.2500000e+02   0.0000000e+00   0.0000000e+00  -4.0201513e-01  -5.4433105e-01
   4.2600000e+02   0.0000000e+00   0.0000000e+00  -5.0251891e-01  -6.8041382e-01
   4.2700000e+02   0.0000000e+00   0.0000000e+00  -6.0302269e-01  -8.1649658e-01
   4.2800000e+02   0.0000000e+00   0.0000000e+00  -7.0352647e-01  -9.5257934e-01
   4.2900000e+02   0.0000000e+00   0.0000000e+00  -8.0403025e-01  -1.0886621e+00
   4.3000000e+02   0.0000000e+00   0.0000000e+00  -9.0453403e-01  -1.2247449e+00
   4.3100000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e+00  -1.3608276e+00
   4.3200000e+02   0.0000000e+00   0.0000000e+00  -1.1055416e+00  -1.4969104e+00
   4.3300000e+02   0.0000000e+00   0.0000000e+00  -1.2060454e+00  -1.6329932e+00
   4.3400000e+02   0.0000000e+00   0.0000000e+00  -1.3065492e+00  -1.7690759e+00
   4.3500000e+02   0.0000000e+00   0.0000000e+00  -1.4070529e+00  -1.9051587e+00
   4.3600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.3700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.3800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.3900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.4900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.5900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.6900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.7900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.8000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00  -2.0412415e+00
   4.8100000e+02   0.0000000e+00   0.0000000e+00  -1.4070529e+00  -1.9051587e+00
   4.8200000e+02   0.0000000e+00   0.0000000e+00  -1.3065492e+00  -1.7690759e+00
   4.8300000e+02   0.0000000e+00   0.0000000e+00  -1.2060454e+00  -1.6329932e+00
   4.8400000e+02   0.0000000e+00   0.0000000e+00  -1.1055416e+00  -1.4969104e+00
   4.8500000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e+00  -1.3608276e+00
   4.8600000e+02   0.0000000e+00   0.0000000e+00  -9.0453403e-01  -1.2247449e+00
   4.8700000e+02   0.0000000e+00   0.0000000e+00  -8.0403025e-01  -1.0886621e+00
   4.8800000e+02   0.0000000e+00   0.0000000e+00  -7.0352647e-01  -9.5257934e-01
   4.8900000e+02   0.0000000e+00   0.0000000e+00  -6.0302269e-01  -8.1649658e-01
   4.9000000e+02   0.0000000e+00   0.0000000e+00  -5.0251891e-01  -6.8041382e-01
   4.9100000e+02   0.0000000e+00   0.0000000e+00  -4.0201513e-01  -5.4433105e-01
   4.9200000e+02   0.0000000e+00   0.0000000e+00  -3.0151134e-01  -4.0824829e-01
   4.9300000e+02   0.0000000e+00   0.0000000e+00  -2.0100756e-01  -2.7216553e-01
   4.9400000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e-01  -1.3608276e-01
   4.9500000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   4.9600000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9700000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e-01   1.3608276e-01
   4.9800000e+02   0.0000000e+00   0.0000000e+00  -2.0100756e-01   2.7216553e-01
   4.9900000e+02   0.0000000e+00   0.0000000e+00  -3.0151134e-01   4.0824829e-01
   5.0000000e+02   0.0000000e+00   0.0000000e+00  -4.0201513e-01   5.4433105e-01
   5.0100000e+02   0.0000000e+00   0.0000000e+00  -5.0251891e-01   6.8041382e-01
   5.0200000e+02   0.0000000e+00   0.0000000e+00  -6.0302269e-01   8.1649658e-01
   5.0300000e+02   0.0000000e+00   0.0000000e+00  -7.0352647e-01   9.5257934e-01
   5.0400000e+02   0.0000000e+00   0.0000000e+00  -8.0403025e-01   1.0886621e+00
   5.0500000e+02   0.0000000e+00   0.0000000e+00  -9.0453403e-01   1.2247449e+00
   5.0600000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e+00   1.3608276e+00
   5.0700000e+02   0.0000000e+00   0.0000000e+00  -1.1055416e+00   1.4969104e+00
   5.0800000e+02   0.0000000e+00   0.0000000e+00  -1.2060454e+00   1.6329932e+00
   5.0900000e+02   0.0000000e+00   0.0000000e+00  -1.3065492e+00   1.7690759e+00
   5.1000000e+02   0.0000000e+00   0.0000000e+00  -1.4070529e+00   1.9051587e+00
   5.1100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.1200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.1300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.1400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.1500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.1600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.1700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.1800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.1900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.2900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.3900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.4900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.5000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.5100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.5200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.5300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.5400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.5500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.5600000e+02   0.0000000e+00   0.0000000e+00  -1.4070529e+00   1.9051587e+00
   5.5700000e+02   0.0000000e+00   0.0000000e+00  -1.3065492e+00   1.7690759e+00
   5.5800000e+02   0.0000000e+00   0.0000000e+00  -1.2060454e+00   1.6329932e+00
   5.5900000e+02   0.0000000e+00   0.0000000e+00  -1.1055416e+00   1.4969104e+00
   5.6000000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e+00   1.3608276e+00
   5.6100000e+02   0.0000000e+00   0.0000000e+00  -9.0453403e-01   1.2247449e+00
   5.6200000e+02   0.0000000e+00   0.0000000e+00  -8.0403025e-01   1.0886621e+00
   5.6300000e+02   0.0000000e+00   0.0000000e+00  -7.0352647e-01   9.5257934e-01
   5.6400000e+02   0.0000000e+00   0.0000000e+00  -6.0302269e-01   8.1649658e-01
   5.6500000e+02   0.0000000e+00   0.0000000e+00  -5.0251891e-01   6.8041382e-01
   5.6600000e+02   0.0000000e+00   0.0000000e+00  -4.0201513e-01   5.4433105e-01
   5.6700000e+02   0.0000000e+00   0.0000000e+00  -3.0151134e-01   4.0824829e-01
   5.6800000e+02   0.0000000e+00   0.0000000e+00  -2.0100756e-01   2.7216553e-01
   5.6900000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e-01   1.3608276e-01
   5.7000000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7100000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7200000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e-01   1.3608276e-01
   5.7300000e+02   0.0000000e+00   0.0000000e+00  -2.0100756e-01   2.7216553e-01
   5.7400000e+02   0.0000000e+00   0.0000000e+00  -3.0151134e-01   4.0824829e-01
   5.7500000e+02   0.0000000e+00   0.0000000e+00  -4.0201513e-01   5.4433105e-01
   5.7600000e+02   0.0000000e+00   0.0000000e+00  -5.0251891e-01   6.8041382e-01
   5.7700000e+02   0.0000000e+00   0.0000000e+00  -6.0302269e-01   8.1649658e-01
   5.7800000e+02   0.0000000e+00   0.0000000e+00  -7.0352647e-01   9.5257934e-01
   5.7900000e+02   0.0000000e+00   0.0000000e+00  -8.0403025e-01   1.0886621e+00
   5.8000000e+02   0.0000000e+00   0.0000000e+00  -9.0453403e-01   1.2247449e+00
   5.8100000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e+00   1.3608276e+00
   5.8200000e+02   0.0000000e+00   0.0000000e+00  -1.1055416e+00   1.4969104e+00
   5.8300000e+02   0.0000000e+00   0.0000000e+00  -1.2060454e+00   1.6329932e+00
   5.8400000e+02   0.0000000e+00   0.0000000e+00  -1.3065492e+00   1.7690759e+00
   5.8500000e+02   0.0000000e+00   0.0000000e+00  -1.4070529e+00   1.9051587e+00
   5.8600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.8700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.8800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.8900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   5.9900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.0900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.1900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2100000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2200000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2300000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2400000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2500000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2600000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2700000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2800000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.2900000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.3000000e+02   0.0000000e+00   0.0000000e+00  -1.5075567e+00   2.0412415e+00
   6.3100000e+02   0.0000000e+00   0.0000000e+00  -1.4070529e+00   1.9051587e+00
   6.3200000e+02   0.0000000e+00   0.0000000e+00  -1.3065492e+00   1.7690759e+00
   6.3300000e+02   0.0000000e+00   0.0000000e+00  -1.2060454e+00   1.6329932e+00
   6.3400000e+02   0.0000000e+00   0.0000000e+00  -1.1055416e+00   1.4969104e+00
   6.3500000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e+00   1.3608276e+00
   6.3600000e+02   0.0000000e+00   0.0000000e+00  -9.0453403e-01   1.2247449e+00
   6.3700000e+02   0.0000000e+00   0.0000000e+00  -8.0403025e-01   1.0886621e+00
   6.3800000e+02   0.0000000e+00   0.0000000e+00  -7.0352647e-01   9.5257934e-01
   6.3900000e+02   0.0000000e+00   0.0000000e+00  -6.0302269e-01   8.1649658e-01
   6.4000000e+02   0.0000000e+00   0.0000000e+00  -5.0251891e-01   6.8041382e-01
   6.4100000e+02   0.0000000e+00   0.0000000e+00  -4.0201513e-01   5.4433105e-01
   6.4200000e+02   0.0000000e+00   0.0000000e+00  -3.0151134e-01   4.0824829e-01
   6.4300000e+02   0.0000000e+00   0.0000000e+00  -2.0100756e-01   2.7216553e-01
   6.4400000e+02   0.0000000e+00   0.0000000e+00  -1.0050378e-01   1.3608276e-01
   6.4500000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4600000e+02   1.5195744e-33   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4700000e+02   2.2065873e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4800000e+02   8.9586650e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4900000e+02   1.9396986e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5000000e+02   3.1309207e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5100000e+02   4.1562484e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5200000e+02   4.6920148e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5300000e+02   4.5085258e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5400000e+02   3.5726081e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5500000e+02   2.1203941e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5600000e+02   6.7576735e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5700000e+02   1.5195744e-33   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5800000e+02   9.7310499e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5900000e+02   4.4240321e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6000000e+02   1.0941112e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6100000e+02   2.0702415e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6200000e+02   3.3365439e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6300000e+02   4.8046232e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6400000e+02   6.3401145e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6500000e+02   7.7803465e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6600000e+02   8.9586650e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6700000e+02   9.7310499e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6800000e+02   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6900000e+02   9.7310499e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7000000e+02   8.9586650e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7100000e+02   7.7803465e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7200000e+02   6.3401145e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7300000e+02   4.8046232e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7400000e+02   3.3365439e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7500000e+02   2.0702415e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7600000e+02   1.0941112e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7700000e+02   4.4240321e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7800000e+02   9.7310499e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7900000e+02   1.5195744e-33   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8000000e+02   6.7576735e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8100000e+02   2.1203941e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8200000e+02   3.5726081e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8300000e+02   4.5085258e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8400000e+02   4.6920148e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8500000e+02   4.1562484e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8600000e+02   3.1309207e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8700000e+02   1.9396986e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8800000e+02   8.9586650e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8900000e+02   2.2065873e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9000000e+02   1.5195744e-33   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9100000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9200000e+02   0.0000000e+00   1.0050378e-01   0.0000000e+00   1.3608276e-01
   6.9300000e+02   0.0000000e+00   2.0100756e-01   0.0000000e+00   2.7216553e-01
   6.9400000e+02   0.0000000e+00   3.0151134e-01   0.0000000e+00   4.0824829e-01
   6.9500000e+02   0.0000000e+00   4.0201513e-01   0.0000000e+00   5.4433105e-01
   6.9600000e+02   0.0000000e+00   5.0251891e-01   0.0000000e+00   6.8041382e-01
   6.9700000e+02   0.0000000e+00   6.0302269e-01   0.0000000e+00   8.1649658e-01
   6.9800000e+02   0.0000000e+00   7.0352647e-01   0.0000000e+00   9.5257934e-01
   6.9900000e+02   0.0000000e+00   8.0403025e-01   0.0000000e+00   1.0886621e+00
   7.0000000e+02   0.0000000e+00   9.0453403e-01   0.0000000e+00   1.2247449e+00
   7.0100000e+02   0.0000000e+00   1.0050378e+00   0.0000000e+00   1.3608276e+00
   7.0200000e+02   0.0000000e+00   1.1055416e+00   0.0000000e+00   1.4969104e+00
   7.0300000e+02   0.0000000e+00   1.2060454e+00   0.0000000e+00   1.6329932e+00
   7.0400000e+02   0.0000000e+00   1.3065492e+00   0.0000000e+00   1.7690759e+00
   7.0500000e+02   0.0000000e+00   1.4070529e+00   0.0000000e+00   1.9051587e+00
   7.0600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.0700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.0800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.0900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.1900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.2900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.3900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.4900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.5000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.5100000e+02   0.0000000e+00   1.4070529e+00   0.0000000e+00   1.9051587e+00
   7.5200000e+02   0.0000000e+00   1.3065492e+00   0.0000000e+00   1.7690759e+00
   7.5300000e+02   0.0000000e+00   1.2060454e+00   0.0000000e+00   1.6329932e+00
   7.5400000e+02   0.0000000e+00   1.1055416e+00   0.0000000e+00   1.4969104e+00
   7.5500000e+02   0.0000000e+00   1.0050378e+00   0.0000000e+00   1.3608276e+00
   7.5600000e+02   0.0000000e+00   9.0453403e-01   0.0000000e+00   1.2247449e+00
   7.5700000e+02   0.0000000e+00   8.0403025e-01   0.0000000e+00   1.0886621e+00
   7.5800000e+02   0.0000000e+00   7.0352647e-01   0.0000000e+00   9.5257934e-01
   7.5900000e+02   0.0000000e+00   6.0302269e-01   0.0000000e+00   8.1649658e-01
   7.6000000e+02   0.0000000e+00   5.0251891e-01   0.0000000e+00   6.8041382e-01
   7.6100000e+02   0.0000000e+00   4.0201513e-01   0.0000000e+00   5.4433105e-01
   7.6200000e+02   0.0000000e+00   3.0151134e-01   0.0000000e+00   4.0824829e-01
   7.6300000e+02   0.0000000e+00   2.0100756e-01   0.0000000e+00   2.7216553e-01
   7.6400000e+02   0.0000000e+00   1.0050378e-01   0.0000000e+00   1.3608276e-01
   7.6500000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6600000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6700000e+02   0.0000000e+00   1.0050378e-01   0.0000000e+00   1.3608276e-01
   7.6800000e+02   0.0000000e+00   2.0100756e-01   0.0000000e+00   2.7216553e-01
   7.6900000e+02   0.0000000e+00   3.0151134e-01   0.0000000e+00   4.0824829e-01
   7.7000000e+02   0.0000000e+00   4.0201513e-01   0.0000000e+00   5.4433105e-01
   7.7100000e+02   0.0000000e+00   5.0251891e-01   0.0000000e+00   6.8041382e-01
   7.7200000e+02   0.0000000e+00   6.0302269e-01   0.0000000e+00   8.1649658e-01
   7.7300000e+02   0.0000000e+00   7.0352647e-01   0.0000000e+00   9.5257934e-01
   7.7400000e+02   0.0000000e+00   8.0403025e-01   0.0000000e+00   1.0886621e+00
   7.7500000e+02   0.0000000e+00   9.0453403e-01   0.0000000e+00   1.2247449e+00
   7.7600000e+02   0.0000000e+00   1.0050378e+00   0.0000000e+00   1.3608276e+00
   7.7700000e+02   0.0000000e+00   1.1055416e+00   0.0000000e+00   1.4969104e+00
   7.7800000e+02   0.0000000e+00   1.2060454e+00   0.0000000e+00   1.6329932e+00
   7.7900000e+02   0.0000000e+00   1.3065492e+00   0.0000000e+00   1.7690759e+00
   7.8000000e+02   0.0000000e+00   1.4070529e+00   0.0000000e+00   1.9051587e+00
   7.8100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.8200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.8300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.8400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.8500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.8600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.8700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.8800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.8900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   7.9900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.0900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.1900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.2000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.2100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.2200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.2300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.2400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.2500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00   2.0412415e+00
   8.2600000e+02   0.0000000e+00   1.4070529e+00   0.0000000e+00   1.9051587e+00
   8.2700000e+02   0.0000000e+00   1.3065492e+00   0.0000000e+00   1.7690759e+00
   8.2800000e+02   0.0000000e+00   1.2060454e+00   0.0000000e+00   1.6329932e+00
   8.2900000e+02   0.0000000e+00   1.1055416e+00   0.0000000e+00   1.4969104e+00
   8.3000000e+02   0.0000000e+00   1.0050378e+00   0.0000000e+00   1.3608276e+00
   8.3100000e+02   0.0000000e+00   9.0453403e-01   0.0000000e+00   1.2247449e+00
   8.3200000e+02   0.0000000e+00   8.0403025e-01   0.0000000e+00   1.0886621e+00
   8.3300000e+02   0.0000000e+00   7.0352647e-01   0.0000000e+00   9.5257934e-01
   8.3400000e+02   0.0000000e+00   6.0302269e-01   0.0000000e+00   8.1649658e-01
   8.3500000e+02   0.0000000e+00   5.0251891e-01   0.0000000e+00   6.8041382e-01
   8.3600000e+02   0.0000000e+00   4.0201513e-01   0.0000000e+00   5.4433105e-01
   8.3700000e+02   0.0000000e+00   3.0151134e-01   0.0000000e+00   4.0824829e-01
   8.3800000e+02   0.0000000e+00   2.0100756e-01   0.0000000e+00   2.7216553e-01
   8.3900000e+02   0.0000000e+00   1.0050378e-01   0.0000000e+00   1.3608276e-01
   8.4000000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4100000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   8.4200000e+02   0.0000000e+00   1.0050378e-01   0.0000000e+00  -1.3608276e-01
   8.4300000e+02   0.0000000e+00   2.0100756e-01   0.0000000e+00  -2.7216553e-01
   8.4400000e+02   0.0000000e+00   3.0151134e-01   0.0000000e+00  -4.0824829e-01
   8.4500000e+02   0.0000000e+00   4.0201513e-01   0.0000000e+00  -5.4433105e-01
   8.4600000e+02   0.0000000e+00   5.0251891e-01   0.0000000e+00  -6.8041382e-01
   8.4700000e+02   0.0000000e+00   6.0302269e-01   0.0000000e+00  -8.1649658e-01
   8.4800000e+02   0.0000000e+00   7.0352647e-01   0.0000000e+00  -9.5257934e-01
   8.4900000e+02   0.0000000e+00   8.0403025e-01   0.0000000e+00  -1.0886621e+00
   8.5000000e+02   0.0000000e+00   9.0453403e-01   0.0000000e+00  -1.2247449e+00
   8.5100000e+02   0.0000000e+00   1.0050378e+00   0.0000000e+00  -1.3608276e+00
   8.5200000e+02   0.0000000e+00   1.1055416e+00   0.0000000e+00  -1.4969104e+00
   8.5300000e+02   0.0000000e+00   1.2060454e+00   0.0000000e+00  -1.6329932e+00
   8.5400000e+02   0.0000000e+00   1.3065492e+00   0.0000000e+00  -1.7690759e+00
   8.5500000e+02   0.0000000e+00   1.4070529e+00   0.0000000e+00  -1.9051587e+00
   8.5600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.5700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.5800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.5900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.6900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.7900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.8900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   8.9900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.0000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.0100000e+02   0.0000000e+00   1.4070529e+00   0.0000000e+00  -1.9051587e+00
   9.0200000e+02   0.0000000e+00   1.3065492e+00   0.0000000e+00  -1.7690759e+00
   9.0300000e+02   0.0000000e+00   1.2060454e+00   0.0000000e+00  -1.6329932e+00
   9.0400000e+02   0.0000000e+00   1.1055416e+00   0.0000000e+00  -1.4969104e+00
   9.0500000e+02   0.0000000e+00   1.0050378e+00   0.0000000e+00  -1.3608276e+00
   9.0600000e+02   0.0000000e+00   9.0453403e-01   0.0000000e+00  -1.2247449e+00
   9.0700000e+02   0.0000000e+00   8.0403025e-01   0.0000000e+00  -1.0886621e+00
   9.0800000e+02   0.0000000e+00   7.0352647e-01   0.0000000e+00  -9.5257934e-01
   9.0900000e+02   0.0000000e+00   6.0302269e-01   0.0000000e+00  -8.1649658e-01
   9.1000000e+02   0.0000000e+00   5.0251891e-01   0.0000000e+00  -6.8041382e-01
   9.1100000e+02   0.0000000e+00   4.0201513e-01   0.0000000e+00  -5.4433105e-01
   9.1200000e+02   0.0000000e+00   3.0151134e-01   0.0000000e+00  -4.0824829e-01
   9.1300000e+02   0.0000000e+00   2.0100756e-01   0.0000000e+00  -2.7216553e-01
   9.1400000e+02   0.0000000e+00   1.0050378e-01   0.0000000e+00  -1.3608276e-01
   9.1500000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   9.1600000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   9.1700000e+02   0.0000000e+00   1.0050378e-01   0.0000000e+00  -1.3608276e-01
   9.1800000e+02   0.0000000e+00   2.0100756e-01   0.0000000e+00  -2.7216553e-01
   9.1900000e+02   0.0000000e+00   3.0151134e-01   0.0000000e+00  -4.0824829e-01
   9.2000000e+02   0.0000000e+00   4.0201513e-01   0.0000000e+00  -5.4433105e-01
   9.2100000e+02   0.0000000e+00   5.0251891e-01   0.0000000e+00  -6.8041382e-01
   9.2200000e+02   0.0000000e+00   6.0302269e-01   0.0000000e+00  -8.1649658e-01
   9.2300000e+02   0.0000000e+00   7.0352647e-01   0.0000000e+00  -9.5257934e-01
   9.2400000e+02   0.0000000e+00   8.0403025e-01   0.0000000e+00  -1.0886621e+00
   9.2500000e+02   0.0000000e+00   9.0453403e-01   0.0000000e+00  -1.2247449e+00
   9.2600000e+02   0.0000000e+00   1.0050378e+00   0.0000000e+00  -1.3608276e+00
   9.2700000e+02   0.0000000e+00   1.1055416e+00   0.0000000e+00  -1.4969104e+00
   9.2800000e+02   0.0000000e+00   1.2060454e+00   0.0000000e+00  -1.6329932e+00
   9.2900000e+02   0.0000000e+00   1.3065492e+00   0.0000000e+00  -1.7690759e+00
   9.3000000e+02   0.0000000e+00   1.4070529e+00   0.0000000e+00  -1.9051587e+00
   9.3100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.3200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.3300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.3400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.3500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.3600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.3700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.3800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.3900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.4900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.5900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6600000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6700000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6800000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.6900000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.7000000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.7100000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.7200000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.7300000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.7400000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.7500000e+02   0.0000000e+00   1.5075567e+00   0.0000000e+00  -2.0412415e+00
   9.7600000e+02   0.0000000e+00   1.4070529e+00   0.0000000e+00  -1.9051587e+00
   9.7700000e+02   0.0000000e+00   1.3065492e+00   0.0000000e+00  -1.7690759e+00
   9.7800000e+02   0.0000000e+00   1.2060454e+00   0.0000000e+00  -1.6329932e+00
   9.7900000e+02   0.0000000e+00   1.1055416e+00   0.0000000e+00  -1.4969104e+00
   9.8000000e+02   0.0000000e+00   1.0050378e+00   0.0000000e+00  -1.3608276e+00
   9.8100000e+02   0.0000000e+00   9.0453403e-01   0.0000000e+00  -1.2247449e+00
   9.8200000e+02   0.0000000e+00   8.0403025e-01   0.0000000e+00  -1.0886621e+00
   9.8300000e+02   0.0000000e+00   7.0352647e-01   0.0000000e+00  -9.5257934e-01
   9.8400000e+02   0.0000000e+00   6.0302269e-01   0.0000000e+00  -8.1649658e-01
   9.8500000e+02   0.0000000e+00   5.0251891e-01   0.0000000e+00  -6.8041382e-01
   9.8600000e+02   0.0000000e+00   4.0201513e-01   0.0000000e+00  -5.4433105e-01
   9.8700000e+02   0.0000000e+00   3.0151134e-01   0.0000000e+00  -4.0824829e-01
   9.8800000e+02   0.0000000e+00   2.0100756e-01   0.0000000e+00  -2.7216553e-01
   9.8900000e+02   0.0000000e+00   1.0050378e-01   0.0000000e+00  -1.3608276e-01
   9.9000000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   9.9100000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   9.9200000e+02   0.0000000e+00  -1.0050378e-01   0.0000000e+00  -1.3608276e-01
   9.9300000e+02   0.0000000e+00  -2.0100756e-01   0.0000000e+00  -2.7216553e-01
   9.9400000e+02   0.0000000e+00  -3.0151134e-01   0.0000000e+00  -4.0824829e-01
   9.9500000e+02   0.0000000e+00  -4.0201513e-01   0.0000000e+00  -5.4433105e-01
   9.9600000e+02   0.0000000e+00  -5.0251891e-01   0.0000000e+00  -6.8041382e-01
   9.9700000e+02   0.0000000e+00  -6.0302269e-01   0.0000000e+00  -8.1649658e-01
   9.9800000e+02   0.0000000e+00  -7.0352647e-01   0.0000000e+00  -9.5257934e-01
   9.9900000e+02   0.0000000e+00  -8.0403025e-01   0.0000000e+00  -1.0886621e+00
   1.0000000e+03   0.0000000e+00  -9.0453403e-01   0.0000000e+00  -1.2247449e+00
   1.0010000e+03   0.0000000e+00  -1.0050378e+00   0.0000000e+00  -1.3608276e+00
   1.0020000e+03   0.0000000e+00  -1.1055416e+00   0.0000000e+00  -1.4969104e+00
   1.0030000e+03   0.0000000e+00  -1.2060454e+00   0.0000000e+00  -1.6329932e+00
   1.0040000e+03   0.0000000e+00  -1.3065492e+00   0.0000000e+00  -1.7690759e+00
   1.0050000e+03   0.0000000e+00  -1.4070529e+00   0.0000000e+00  -1.9051587e+00
   1.0060000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0070000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0080000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0090000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0100000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0110000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0120000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0130000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0140000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0150000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0160000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0170000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0180000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0190000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0200000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0210000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0220000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0230000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0240000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0250000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0260000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0270000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0280000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0290000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0300000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0310000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0320000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0330000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0340000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0350000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0360000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0370000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0380000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0390000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0400000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0410000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0420000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0430000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0440000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0450000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0460000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0470000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0480000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0490000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0500000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0510000e+03   0.0000000e+00  -1.4070529e+00   0.0000000e+00  -1.9051587e+00
   1.0520000e+03   0.0000000e+00  -1.3065492e+00   0.0000000e+00  -1.7690759e+00
   1.0530000e+03   0.0000000e+00  -1.2060454e+00   0.0000000e+00  -1.6329932e+00
   1.0540000e+03   0.0000000e+00  -1.1055416e+00   0.0000000e+00  -1.4969104e+00
   1.0550000e+03   0.0000000e+00  -1.0050378e+00   0.0000000e+00  -1.3608276e+00
   1.0560000e+03   0.0000000e+00  -9.0453403e-01   0.0000000e+00  -1.2247449e+00
   1.0570000e+03   0.0000000e+00  -8.0403025e-01   0.0000000e+00  -1.0886621e+00
   1.0580000e+03   0.0000000e+00  -7.0352647e-01   0.0000000e+00  -9.5257934e-01
   1.0590000e+03   0.0000000e+00  -6.0302269e-01   0.0000000e+00  -8.1649658e-01
   1.0600000e+03   0.0000000e+00  -5.0251891e-01   0.0000000e+00  -6.8041382e-01
   1.0610000e+03   0.0000000e+00  -4.0201513e-01   0.0000000e+00  -5.4433105e-01
   1.0620000e+03   0.0000000e+00  -3.0151134e-01   0.0000000e+00  -4.0824829e-01
   1.0630000e+03   0.0000000e+00  -2.0100756e-01   0.0000000e+00  -2.7216553e-01
   1.0640000e+03   0.0000000e+00  -1.0050378e-01   0.0000000e+00  -1.3608276e-01
   1.0650000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   1.0660000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   1.0670000e+03   0.0000000e+00  -1.0050378e-01   0.0000000e+00  -1.3608276e-01
   1.0680000e+03   0.0000000e+00  -2.0100756e-01   0.0000000e+00  -2.7216553e-01
   1.0690000e+03   0.0000000e+00  -3.0151134e-01   0.0000000e+00  -4.0824829e-01
   1.0700000e+03   0.0000000e+00  -4.0201513e-01   0.0000000e+00  -5.4433105e-01
   1.0710000e+03   0.0000000e+00  -5.0251891e-01   0.0000000e+00  -6.8041382e-01
   1.0720000e+03   0.0000000e+00  -6.0302269e-01   0.0000000e+00  -8.1649658e-01
   1.0730000e+03   0.0000000e+00  -7.0352647e-01   0.0000000e+00  -9.5257934e-01
   1.0740000e+03   0.0000000e+00  -8.0403025e-01   0.0000000e+00  -1.0886621e+00
   1.0750000e+03   0.0000000e+00  -9.0453403e-01   0.0000000e+00  -1.2247449e+00
   1.0760000e+03   0.0000000e+00  -1.0050378e+00   0.0000000e+00  -1.3608276e+00
   1.0770000e+03   0.0000000e+00  -1.1055416e+00   0.0000000e+00  -1.4969104e+00
   1.0780000e+03   0.0000000e+00  -1.2060454e+00   0.0000000e+00  -1.6329932e+00
   1.0790000e+03   0.0000000e+00  -1.3065492e+00   0.0000000e+00  -1.7690759e+00
   1.0800000e+03   0.0000000e+00  -1.4070529e+00   0.0000000e+00  -1.9051587e+00
   1.0810000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0820000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0830000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0840000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0850000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0860000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0870000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0880000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0890000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0900000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0910000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0920000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0930000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0940000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0950000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0960000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0970000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0980000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.0990000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1000000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1010000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1020000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1030000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1040000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1050000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1060000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1070000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1080000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1090000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1100000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1110000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1120000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1130000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1140000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1150000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1160000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1170000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1180000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1190000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1200000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1210000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1220000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1230000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1240000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1250000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00  -2.0412415e+00
   1.1260000e+03   0.0000000e+00  -1.4070529e+00   0.0000000e+00  -1.9051587e+00
   1.1270000e+03   0.0000000e+00  -1.3065492e+00   0.0000000e+00  -1.7690759e+00
   1.1280000e+03   0.0000000e+00  -1.2060454e+00   0.0000000e+00  -1.6329932e+00
   1.1290000e+03   0.0000000e+00  -1.1055416e+00   0.0000000e+00  -1.4969104e+00
   1.1300000e+03   0.0000000e+00  -1.0050378e+00   0.0000000e+00  -1.3608276e+00
   1.1310000e+03   0.0000000e+00  -9.0453403e-01   0.0000000e+00  -1.2247449e+00
   1.1320000e+03   0.0000000e+00  -8.0403025e-01   0.0000000e+00  -1.0886621e+00
   1.1330000e+03   0.0000000e+00  -7.0352647e-01   0.0000000e+00  -9.5257934e-01
   1.1340000e+03   0.0000000e+00  -6.0302269e-01   0.0000000e+00  -8.1649658e-01
   1.1350000e+03   0.0000000e+00  -5.0251891e-01   0.0000000e+00  -6.8041382e-01
   1.1360000e+03   0.0000000e+00  -4.0201513e-01   0.0000000e+00  -5.4433105e-01
   1.1370000e+03   0.0000000e+00  -3.0151134e-01   0.0000000e+00  -4.0824829e-01
   1.1380000e+03   0.0000000e+00  -2.0100756e-01   0.0000000e+00  -2.7216553e-01
   1.1390000e+03   0.0000000e+00  -1.0050378e-01   0.0000000e+00  -1.3608276e-01
   1.1400000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00  -0.0000000e+00
   1.1410000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1420000e+03   0.0000000e+00  -1.0050378e-01   0.0000000e+00   1.3608276e-01
   1.1430000e+03   0.0000000e+00  -2.0100756e-01   0.0000000e+00   2.7216553e-01
   1.1440000e+03   0.0000000e+00  -3.0151134e-01   0.0000000e+00   4.0824829e-01
   1.1450000e+03   0.0000000e+00  -4.0201513e-01   0.0000000e+00   5.4433105e-01
   1.1460000e+03   0.0000000e+00  -5.0251891e-01   0.0000000e+00   6.8041382e-01
   1.1470000e+03   0.0000000e+00  -6.0302269e-01   0.0000000e+00   8.1649658e-01
   1.1480000e+03   0.0000000e+00  -7.0352647e-01   0.0000000e+00   9.5257934e-01
   1.1490000e+03   0.0000000e+00  -8.0403025e-01   0.0000000e+00   1.0886621e+00
   1.1500000e+03   0.0000000e+00  -9.0453403e-01   0.0000000e+00   1.2247449e+00
   1.1510000e+03   0.0000000e+00  -1.0050378e+00   0.0000000e+00   1.3608276e+00
   1.1520000e+03   0.0000000e+00  -1.1055416e+00   0.0000000e+00   1.4969104e+00
   1.1530000e+03   0.0000000e+00  -1.2060454e+00   0.0000000e+00   1.6329932e+00
   1.1540000e+03   0.0000000e+00  -1.3065492e+00   0.0000000e+00   1.7690759e+00
   1.1550000e+03   0.0000000e+00  -1.4070529e+00   0.0000000e+00   1.9051587e+00
   1.1560000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1570000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1580000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1590000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1600000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1610000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1620000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1630000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1640000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1650000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1660000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1670000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1680000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1690000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1700000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1710000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1720000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1730000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1740000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1750000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1760000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1770000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1780000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1790000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1800000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1810000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1820000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1830000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1840000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1850000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1860000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1870000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1880000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1890000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1900000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1910000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1920000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1930000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1940000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1950000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1960000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1970000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1980000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.1990000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2000000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2010000e+03   0.0000000e+00  -1.4070529e+00   0.0000000e+00   1.9051587e+00
   1.2020000e+03   0.0000000e+00  -1.3065492e+00   0.0000000e+00   1.7690759e+00
   1.2030000e+03   0.0000000e+00  -1.2060454e+00   0.0000000e+00   1.6329932e+00
   1.2040000e+03   0.0000000e+00  -1.1055416e+00   0.0000000e+00   1.4969104e+00
   1.2050000e+03   0.0000000e+00  -1.0050378e+00   0.0000000e+00   1.3608276e+00
   1.2060000e+03   0.0000000e+00  -9.0453403e-01   0.0000000e+00   1.2247449e+00
   1.2070000e+03   0.0000000e+00  -8.0403025e-01   0.0000000e+00   1.0886621e+00
   1.2080000e+03   0.0000000e+00  -7.0352647e-01   0.0000000e+00   9.5257934e-01
   1.2090000e+03   0.0000000e+00  -6.0302269e-01   0.0000000e+00   8.1649658e-01
   1.2100000e+03   0.0000000e+00  -5.0251891e-01   0.0000000e+00   6.8041382e-01
   1.2110000e+03   0.0000000e+00  -4.0201513e-01   0.0000000e+00   5.4433105e-01
   1.2120000e+03   0.0000000e+00  -3.0151134e-01   0.0000000e+00   4.0824829e-01
   1.2130000e+03   0.0000000e+00  -2.0100756e-01   0.0000000e+00   2.7216553e-01
   1.2140000e+03   0.0000000e+00  -1.0050378e-01   0.0000000e+00   1.3608276e-01
   1.2150000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2160000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2170000e+03   0.0000000e+00  -1.0050378e-01   0.0000000e+00   1.3608276e-01
   1.2180000e+03   0.0000000e+00  -2.0100756e-01   0.0000000e+00   2.7216553e-01
   1.2190000e+03   0.0000000e+00  -3.0151134e-01   0.0000000e+00   4.0824829e-01
   1.2200000e+03   0.0000000e+00  -4.0201513e-01   0.0000000e+00   5.4433105e-01
   1.2210000e+03   0.0000000e+00  -5.0251891e-01   0.0000000e+00   6.8041382e-01
   1.2220000e+03   0.0000000e+00  -6.0302269e-01   0.0000000e+00   8.1649658e-01
   1.2230000e+03   0.0000000e+00  -7.0352647e-01   0.0000000e+00   9.5257934e-01
   1.2240000e+03   0.0000000e+00  -8.0403025e-01   0.0000000e+00   1.0886621e+00
   1.2250000e+03   0.0000000e+00  -9.0453403e-01   0.0000000e+00   1.2247449e+00
   1.2260000e+03   0.0000000e+00  -1.0050378e+00   0.0000000e+00   1.3608276e+00
   1.2270000e+03   0.0000000e+00  -1.1055416e+00   0.0000000e+00   1.4969104e+00
   1.2280000e+03   0.0000000e+00  -1.2060454e+00   0.0000000e+00   1.6329932e+00
   1.2290000e+03   0.0000000e+00  -1.3065492e+00   0.0000000e+00   1.7690759e+00
   1.2300000e+03   0.0000000e+00  -1.4070529e+00   0.0000000e+00   1.9051587e+00
   1.2310000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2320000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2330000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2340000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2350000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2360000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2370000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2380000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2390000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2400000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2410000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2420000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2430000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2440000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2450000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2460000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2470000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2480000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2490000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2500000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2510000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2520000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2530000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2540000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2550000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2560000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2570000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2580000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2590000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2600000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2610000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2620000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2630000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2640000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2650000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2660000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2670000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2680000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2690000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2700000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2710000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2720000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2730000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2740000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2750000e+03   0.0000000e+00  -1.5075567e+00   0.0000000e+00   2.0412415e+00
   1.2760000e+03   0.0000000e+00  -1.4070529e+00   0.0000000e+00   1.9051587e+00
   1.2770000e+03   0.0000000e+00  -1.3065492e+00   0.0000000e+00   1.7690759e+00
   1.2780000e+03   0.0000000e+00  -1.2060454e+00   0.0000000e+00   1.6329932e+00
   1.2790000e+03   0.0000000e+00  -1.1055416e+00   0.0000000e+00   1.4969104e+00
   1.2800000e+03   0.0000000e+00  -1.0050378e+00   0.0000000e+00   1.3608276e+00
   1.2810000e+03   0.0000000e+00  -9.0453403e-01   0.0000000e+00   1.2247449e+00
   1.2820000e+03   0.0000000e+00  -8.0403025e-01   0.0000000e+00   1.0886621e+00
   1.2830000e+03   0.0000000e+00  -7.0352647e-01   0.0000000e+00   9.5257934e-01
   1.2840000e+03   0.0000000e+00  -6.0302269e-01   0.0000000e+00   8.1649658e-01
   1.2850000e+03   0.0000000e+00  -5.0251891e-01   0.0000000e+00   6.8041382e-01
   1.2860000e+03   0.0000000e+00  -4.0201513e-01   0.0000000e+00   5.4433105e-01
   1.2870000e+03   0.0000000e+00  -3.0151134e-01   0.0000000e+00   4.0824829e-01
   1.2880000e+03   0.0000000e+00  -2.0100756e-01   0.0000000e+00   2.7216553e-01
   1.2890000e+03   0.0000000e+00  -1.0050378e-01   0.0000000e+00   1.3608276e-01
   1.2900000e+03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00

